Almost Linear Universal Point Sets for Planar Graphs

A point set is universal for planar graphs on $n$ vertices if every such graph has a straight-line drawing without crossings whose vertices belong to the set. We construct universal point sets of size $n^{1+o(1)}$, improving the previous quadratic upper bound. Our construction uses the reduction of Bannister, Cheng, Devanny, and Eppstein from universal point sets to superpatterns for $213$-avoiding permutations. We represent these permutations by ordered rooted forests and construct a small family of intervals containing every such forest. The result follows from a straightforward bound on the size of the family of intervals. GPT-6 Astra assisted in developing the construction and proof.

==> README.txt <==
Almost Linear Universal Point Sets for Planar Graphs
Taylor Gordon

Submission source: main.tex
Compile with pdfLaTeX (run twice), using a current TeX Live distribution.
The document also compiles with Tectonic.

All manuscript source dependencies are included. The two figures are drawn
in TikZ; no external image files, shell escape, or BibTeX run are required.
The bibliography is included directly from references.tex.

llncs.cls is the unmodified Springer LNCS class, version 2.26 (2025-02-25).
Copyright (c) 1996-2025 Springer. It is distributed under CC BY 4.0 or later.
The original package README and license notice are retained in
README-LLNCS.md. The class is from https://ctan.org/pkg/llncs .

Appendix A presents, with attribution in the manuscript, the reduction of
Bannister, Cheng, Devanny, and Eppstein. Their original JGAA article is
licensed under Creative Commons Attribution 4.0:
https://jgaa.info/index.php/jgaa/article/view/paper318 .

This archive contains the manuscript source only. The paper presents a
layered interval construction, with one prescribed radius per subtree size.
The public Lean 4 formalization verifies the earlier construction with every
integer radius and a global grid parameter. It proves the same n^(1+o(1))
asymptotic superpattern bound, but does not formalize this paper's new layered
proof. The formalization is available at:
https://github.com/taylorgordon20/math/tree/main/213-superpatterns

